On Rendering Synthetic Images for Training an Object Detector

We propose a novel approach to synthesizing images that are effective for training object detectors. Starting from a small set of real images, our algorithm estimates the rendering parameters required to synthesize similar images given a coarse 3D model of the target object. These parameters can then be reused to generate an unlimited number of training images of the object of interest in arbitrary 3D poses, which can then be used to increase classification performances. A key insight of our approach is that the synthetically generated images should be similar to real images, not in terms of image quality, but rather in terms of features used during the detector training. We show in the context of drone, plane, and car detection that using such synthetically generated images yields significantly better performances than simply perturbing real images or even synthesizing images in such way that they look very realistic, as is often done when only limited amounts of training data are available.

==> rebuttal.txt <==
We would  like to thank  the reviewers for their  comments, and to  address here
their concerns.

* The main concern expressed  by R2 and R3 is about the  specificity of our target
scenarios:

It is true that we focused in our paper on detecting flying objects -- not only drones but also aircrafts of different shapes.  This choice was primarily motivated by our current project.  However, we also successfully applied our approach to car detection. We would be happy to add this experiment to the paper if the reviewers think it is useful. Unfortunately, we cannot consider standard benchmarks (Pascal VOC, ImageNet, SUN database, NORB dataset), since our method needs the backgrounds of the training images, which are not available for these datasets - but easy to obtain in real-life scenarios.

However, we do not see any reason why our approach would not work on many other rigid objects, for which a CAD model and some training images including their backgrounds are available.  This would be interesting in a robotic application for example, where the robot has to recognize objects from a few training images.


* R2 was also afraid that our test sets were too simple:

Our datasets contain video sequences of UAVs and other aircrafts, flying in different environments (both indoor and outdoor, in front of complex backgrounds: buildings, trees, grass, clouds), in different weather conditions (summer, winter) and at different distances from the camera (Fig.  9), which is challenging for the detector.  The experiments are conducted in a realistic setup (see Sec. 5.1), and depict the problems the object detector will face while being used in safety flight applications.


* R3 also questioned the importance of optimizing over the rendering parameters over picking their values manually:

One of our motivations is that it is difficult to manually tune the rendering parameters as they are many.  Moreover it is much better not to use the same parameter values for all the synthetic images, but to vary them, which is even more difficult to do manually.  This can be seen by comparing Fig 3 of the supplemental material, where we fix some parameters, and the last column of Fig 5 (also from the supplemental material) where we optimize them.  The performance is much better with optimization.

We also tried to vary the parameters randomly, with values drawn from a uniform distribution.  The minimum and maximum values for the random parameters were taken as the minimum and maximum values of the optimized parameters.  Again the performance is better when the parameters are sampled from values optimized from the available real images.

We can make clear the importance of optimization by moving some of these results
to a revised version of the main paper.


* R3 complained about few vital details missing. It is easy to revise the paper to include these details:

- optimization algorithm: Simulated Annealing is a simple but effective stochastic optimization method. We start from random values for the rendering parameters, and iterate the following process: We first perturb the current values for the rendering parameters and use them to render a synthetic image. If the new synthetic image is more similar to the target one than the synthetic image before perturbation, we keep the perturbed parameter. Otherwise we reject them and continue with their previous values. We progressively decrease the range of perturbation over time. After enough iterations (HOW MUCH TIME IN PRACTICE?), this usually converges to very low values for the similarity measure between the rendered and the target images.


XX
XX can you answer R3 questions below?
XX

1. After the parameters have been learned, the process of data
generation is not explained in details. Assuming that only the pose
parameters are manipulated, what kind of strategy was used to
generate images in new poses?

2. How is the motion direction acquired at training time?

3. What is the exact ratio of the train/test split? What is the size
of the test set?

4. On the aircrafts dataset, is the 3D CAD model used for alignment
manually chosen, or the parameter learning phase automatically
chooses from the pool of CAD models?

5. The number of synthetic images reported across different methods
(DPM, AdaBoost, CNN) is not the same, thus making it hard to compare
them. Figure 6, 7 and 8 should have the comparable amounts of
synthetic training data for all methods.

- In terms of baselines. It would be interesting to see the
performance when synthetic data only is used. Moreover, ideally one
should compare the data generation technique with other data
generation techniques (previous work). However, that is probably
hard to obtain. Lastly, given the simplicity of the dataset, a very
simple baseline would be to use a method based on background
substraction (perhaps background - current frame). While that method
would be simple, it would give a very good idea how difficult the
test set is.

- What are the drawbacks of the proposed method? What are the typical
failure cases? The paper should provide information about the
downsides of the method too.

